Demonstrating the Merits of Integrating Multipath Signals into 5G LoS-Based Positioning Systems for Navigation in Challenging Environments

Constrained environments, such as indoor and urban settings, present a significant challenge for accurate moving object positioning due to the diminished line-of-sight (LoS)communication with the wireless anchor used for positioning. The 5th generation new radio (5G NR) millimeter wave (mmWave) spectrum promises high multipath resolvability in the time and angle domain, enabling the utilization of multipath signals for such problems rather than mitigating their effects. This paper investigates the benefits of integrating multipath signals into 5G LoS-based positioning systems with onboard motion sensors (OBMS). We provide a comprehensive analysis of the positioning system's performance in various conditions of erroneous 5G measurements and outage scenarios, which offers insights into the system's behavior in challenging environments. To validate our approach, we conducted a road test in downtown Toronto, utilizing actual OBMS measurements gathered from sensors installed in the test vehicle. The results indicate that utilization of multipath signals for wireless positioning operating in multipath-rich environments (e.g. urban and indoor) can bridge 5G LoS signal outages, thus enhancing the reliability and accuracy of the positioning solution. The redundant measurements obtained from the multipath signals can enhance the system's robustness, particularly when low-cost 5G receivers with a limited resolution for angle or range measurements are present. This holds true even when only considering the utilization of single-bounce reflections (SBRs).

==> Skeleton.txt <==
%-------------- Skeleton --------------%
Introduction:
-Failure of other sensors
-Opportunity of 5G
- drawbacks of 5G
-related work
-Proposed method summary
-Outline

System Model:
-5G Signals
-Kalman filter

Methodology:
- NLoS Detection Algorithm
- Hybrid positioning using 1 BS
- Tuning of R
    -Close to BS outage
    -Long range outage


To-DO list
Intro:
-Check missing reference (Q)
-Add criticism (Q)
System Model:
-Paraphrase KF (Q)
Methodology:
-Revise Hybrid KF (Sh)
Results:
-Decide on what results [DONE]
-Generate results (Sh) [DONE]
    Range difference (BS 1) 750-1800 [DONE]
    Error difference (BS 1) 750-1800 [DONE]
    CDF [DONE]
-Discussion
Conclusion and Abstract
Revise references

